New measurement of transverse spin effects in (di-)hadron production from muon-deuteron semi-inclusive DIS at COMPASS

The COMPASS experiment is a fixed-target high-energy physics experiment that has been collecting data for 20 years (2002 to 2022) at the M2 beamline (SPS, North Area) at CERN. One of the goals of the experiment's broad physics program was to perform semi-inclusive measurements of target-spin dependent asymmetries in (di-)hadron production in deep inelastic scattering (DIS) with high-energy muons scattering off polarized nucleons. The latest COMPASS semi-inclusive DIS measurements were performed in 2022 using a transversely polarized $^6$LiD target and a 160 GeV/$c$ muon beam. The first results from approximately two-thirds of the new data exhibit total uncertainties that are up to a factor of three smaller than those observed in previous deuteron measurements. These results serve to balance the existing data collected with transversely polarized proton targets, which is of particular importance in constraining the $d$-quark transversity and Sivers functions.

==> bibitem_biblio.txt <==
\begin{thebibliography}{99}
\bibitem{Collins:2016hqq} J. Collins(Penn State U.) et al. Phys.Rev.D 94 (2016) 3, 034014
\url{https://inspirehep.net/literature/1454407}
\bibitem{Anselmino:2020vlp} M. Anselmino et al. Prog.Part.Nucl.Phys. 114 (2020) 103806
\url{https://inspirehep.net/literature/1775754}
\bibitem{Avakian:2019drf} H. Avakian et al. Riv.Nuovo Cim. 42 (2019) 1, 1-48
\url{https://inspirehep.net/literature/1749692}
\bibitem{Kotzinian:1994dv} A. Kotzinian Nucl.Phys.B 441 (1995) 234-248
\url{https://inspirehep.net/literature/381301}
\bibitem{Bacchetta:2006tn} A. Bacchetta et al. JHEP 02 (2007) 093
\url{https://inspirehep.net/literature/732275}
\bibitem{Bastami:2018xqd} S. Bastami et al. JHEP 06 (2019) 007
\url{https://inspirehep.net/literature/1684212}
\bibitem{COMPASS:2023vhr} COMPASS Collaboration Phys. Rev. Lett. 133, 101903
\url{https://journals.aps.org/prl/abstract/10.1103/PhysRevLett.133.101903}
\bibitem{Adolph:2012sn} Phys.Lett.B 717 (2012) 376-382
\url{https://inspirehep.net/literature/1115720}
\bibitem{COMPASS:2012dmt} COMPASS Colaboration Phys.Lett.B 717 (2012) 383-389
\url{https://inspirehep.net/literature/1115721}
\bibitem{Abbon:2007pq} COMPASS Colaboration Nucl.Instrum.Meth.A 577 (2007) 455-518
\url{https://inspirehep.net/literature/747655} 
\bibitem{COMPASS:2006mkl} COMPASS Colaboration Nucl.Phys.B 765 (2007) 31-70
\url{https://inspirehep.net/literature/729695}
\bibitem{Alexakhin:2005iw} COMPASS Colaboration Phys.Rev.Lett. 94 (2005) 202002
\url{https://inspirehep.net/literature/677550}
\bibitem{COMPASS:2008isr} COMPASS Colaboration Phys.Lett.B 673 (2009) 127-135
\url{https://inspirehep.net/literature/779473}
\bibitem{COMPASS:2012bfl} COMPASS Colaboration Phys.Lett.B 713 (2012) 10-16
\url{https://inspirehep.net/literature/1090927}
\bibitem{Radici:2001na} M. Radici et al. Phys.Rev.D 65 (2002) 074031
\url{https://inspirehep.net/literature/564588}

\bibitem{COMPASS:2014ysd} COMPASS Collaboration Phys.Lett.B 736 (2014) 124-131
\url{https://inspirehep.net/literature/1279598}

\bibitem{Bacchetta:2008wb} A. Bacchetta et al. Phys.Rev.D 79 (2009) 034029
\url{https://inspirehep.net/literature/804201}
% \bibitem{kotzinian} A. Kotzinian, Nucl. Phys. B 441 (1995) 234-248
% \url{https://www.sciencedirect.com/science/article/pii/055032139500098D?via%3Dihub}
% \bibitem{bacchetta} A. Bacchetta et al. JHEP 02 (2007) 093 \url{https://iopscience.iop.org/article/10.1088/1126-6708/2007/02/093}
\bibitem{COMPASS:2008isr} COMPASS PLB 673 (2009) 127 \url{https://www.sciencedirect.com/science/article/pii/S0370269309000884?via%3Dihub}
\bibitem{COMPASS:2014bze} COMPASS PLB 744(2015)250 \url{https://www.sciencedirect.com/science/article/pii/S0370269315002312?via%3Dihub}
\bibitem{HERMES:2009lmz} A. Airapetian et al. (HERMES collaboration), Phys. Rev. Lett. 103, 152002 (2009)
\url{https://journals.aps.org/prl/abstract/10.1103/PhysRevLett.103.152002}
\bibitem{HERMES:2010mmo} A. Airapetian et al. (HERMES collaboration), Phys. Lett. B 693, 11 (2010)
\url{https://www.sciencedirect.com/science/article/pii/S0370269310009457?via%3Dihub}
\bibitem{Anselmino:2015sxa} Anselmino et al.  (Torino) PRD92 (2015) 114023 \url{https://arxiv.org/abs/1510.05389}
\bibitem{Radici:2018iag} M. Radici and A. Bacchetta (Pavia) PRL 120 (2018) no.19, 192001 \url{https://arxiv.org/abs/1802.05212}
\bibitem{Gamberg:2022kdb} JAM Collaboration, US PRD 106 (2022) 3, 034014 \url{https://journals.aps.org/prd/abstract/10.1103/PhysRevD.106.034014}
\bibitem{compass-ii} Addendum to the COMPASS-II Proposal \url{https://cds.cern.ch/record/2286954/}
% \bibitem{anselmino3} M. Anselmino, M. Boglione Phys. Rev. D 87, 094019 \url{https://journals.aps.org/prd/abstract/10.1103/PhysRevD.87.094019}
% \bibitem{melis} S. Melis et al. (Torino) 2010 \url{https://arxiv.org/pdf/1107.4446}
\bibitem{Martin:2014wua} V. Barone, F. Bradamante and A. Martin, Phys. Rev. D 91, 014034 (2015) \url{https://journals.aps.org/prd/abstract/10.1103/PhysRevD.91.014034}
\bibitem{Martin:2017yms} V. Barone, F. Bradamante and A. Martin, Phys. Rev. D 95, 094024 (2017) \url{https://journals.aps.org/prd/abstract/10.1103/PhysRevD.95.094024}
\end{thebibliography}

